Estimation of the jet inclination angle for the TDE Swift J1644+57

An estimate of the jet inclination angle relative to the accreting black hole's spin can be useful to probe the jet triggering mechanism and the disc--jet coupling. A Tidal Disruption Event (TDE) of a star by a supermassive spinning black hole provides an excellent astrophysical laboratory to study the jet direction through the possibility of jet precession. In this work, we report a new method to constrain the jet inclination angle $\beta$ and apply it to the well-sampled jetted TDE Swift J1644+57. This method involves X-ray data analysis and comparisons of jet models with broad properties of the observed X-ray dips, to estimate the upper limit of the extent of the contribution of a plausible jet precession to these X-ray dips. From this limit, we find that $\beta$ is very likely to be less than $\sim 15^\circ$ for Swift J1644+57. Such a well-constrained jet inclination angle could be useful to probe the jet physics. The main advantage of our method is that it does not need to assume an origin of the observed X-ray dips, and the conclusion does not depend on any particular type of jet precession (e.g., the one due to the Lense-Thirring effect) or any specific value of precession frequency or any particular jet model. These make this method reliable and applicable to other jetted TDEs, as well as to other jetted accreting systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
